R5Detect: Detecting Control-Flow Attacks from Standard RISC-V Enclaves

Embedded and Internet-of-Things (IoT) devices are ubiquitous today, and the uprising of several botnets based on them (e.g., Mirai, Ripple20) raises issues about the security of such devices. Especially low-power devices often lack support for modern system security measures, such as stack integrity, Non-eXecutable bits or strong cryptography. In this work, we present R5Detect, a security monitoring software that detects and prevents control-flow attacks on unmodified RISC-V standard architectures. With a novel combination of different protection techniques, it can run on embedded and low-power IoT devices, which may lack proper security features. R5Detect implements a memory-protected shadow stack to prevent runtime modifications, as well as a heuristics detection based on Hardware Performance Counters to detect control-flow integrity violations. Our results indicate that regular software can be protected against different degrees of control-flow manipulations with an average performance overhead of below 5 %. We implement and evaluate R5Detect on standard low-power RISC-V devices and show that such security features can be effectively used with minimal hardware support.

==> include/plots/cfi-binsize.txt <==
Benchmark	x	y
recursion	1	63,16
cover	2	54,55
tarai	3	52,17
stringsearch1	4	23,32
sglib-rbtree	5	22,68
levenshtein	6	13,79
select	7	12,12
ctl-string	8	11,31
qsort	9	11,21
fdct	10	11,03
expint	11	10,91
sglib-hashtable	12	9,52
newlib-exp	13	7,5
newlib-log	14	7,31
mergesort	15	6,88
newlib-sqrt	16	6,87
st	17	6,64
qurt	18	6,52
sqrt	19	6,52
sglib-listinsertsort	20	6,28
ludcmp	21	6,22
ud	22	6,06
fasta	23	6,03
minver	24	6,02
nettle-aes	25	5,85
sglib-dllist	26	5,61
miniz	27	5,29
dijkstra	28	4,94
jfdctint	29	4,8
wikisort	30	4,78
crc	31	4,32
frac	32	4,19
statemate	33	3,98
nettle-md5	34	3,31
aha-compress	35	2,9
slre	36	2,47
dtoa	37	2,4
huffbench	38	2,3
ndes	39	2,02
picojpeg	40	1,53
edn	41	1,32
rijndael	42	1,32
qrduino	43	1,05
ns	44	0,89
aha-mont64	45	0
bubblesort	46	0
cnt	47	0
crc32	48	0
duff	49	0
fac	50	0
fir	51	0
insertsort	52	0
lcdnum	53	0
nettle-arcfour	54	0
nsichneu	55	0
prime	56	0
sglib-arraybinsearch	57	0
sglib-arrayheapsort	58	0
sglib-listsort	59	0
sglib-queue	60	0
strstr	61	0


==> include/plots/cfi-runtime-overhead-sorted.txt <==
Benchmark x y
recursion 1 392,3
tarai 2 319,2307692
sglib-rbtree 3 124,3163341
newlib-log 4 66,0130719
ludcmp 5 63,22580645
newlib-exp 6 57,98816568
sqrt 7 53,11010053
qurt 8 50,61619718
st 9 42,69062447
dtoa 10 42,07562349
minver 11 36,51938683
frac 12 30,03974387
wikisort 13 29,42135762
newlib-sqrt 14 28,44036697
mergesort 15 25,93374872
statemate 16 23,75
select 17 18,33333333
picojpeg 18 15,81517947
cover 19 12,5
qsort 20 9,154929577
nettle-md5 21 7,333333333
lcdnum 22 7,142857143
ud 23 6,034482759
slre 24 5,62267658
qrduino 25 5,196794398
fac 26 4,761904762
insertsort 27 4,545454545
jfdctint 28 4,285714286
stringsearch1 29 3,768115942
fdct 30 2,748414376
sglib-hashtable 31 2,127659574
expint 32 1,742160279
dijkstra 33 1,702379944
cnt 34 1,538461538
crc 35 1,538461538
fasta 36 1,246845777
levenshtein 37 1,165577342
miniz 38 1,155327343
sglib-dllist 39 0,9626955475
ctl-string 40 0,8879720154
aha-compress 41 0,408997955
sglib-arraybinsearch 42 0,2506265664
sglib-listinsertsort 43 0,2301495972
sglib-arrayheapsort 44 0,1937984496
aha-mont64 45 0,1655629139
prime 46 0,1512859304
sglib-listsort 47 0,1490312966
ns 48 0,1402770472
sglib-queue 49 0,1176470588
rijndael 50 0,1033571948
nsichneu 51 0,1
nettle-arcfour 52 0,09541984733
edn 53 0,0756429652
ndes 54 0,03374432187
huffbench 55 0,02806151083
nettle-aes 56 0,02091050305
fir 57 0,000111612001
bubblesort 58 0
crc32 59 0
duff 60 0
strstr 61 0


==> include/plots/cfi-runtime-overhead.txt <==
  Benchmark x y
  aha-compress 1 0,408997955
  aha-mont64 2 0,1655629139
  bubblesort 3 0
  cnt 4 1,538461538
  cover 5 12,5
  crc 6 1,538461538
  crc32 7 0
  ctl-string 8 0,8879720154
  dijkstra 9 1,702379944
  dtoa 10 42,07562349
  duff 11 0
  edn 12 0,0756429652
  expint 13 1,742160279
  fac 14 4,761904762
  fasta 15 1,246845777
  fdct 16 2,748414376
  fir 17 0,000111612001
  frac 18 30,03974387
  huffbench 19 0,02806151083
  insertsort 20 4,545454545
  jfdctint 21 4,285714286
  lcdnum 22 7,142857143
  levenshtein 23 1,165577342
  ludcmp 24 63,22580645
  mergesort 25 25,93374872
  miniz 26 1,155327343
  minver 27 36,51938683
  ndes 28 0,03374432187
  nettle-aes 29 0,02091050305
  nettle-arcfour 30 0,09541984733
  nettle-md5 31 7,333333333
  newlib-exp 32 57,98816568
  newlib-log 33 66,0130719
  newlib-sqrt 34 28,44036697
  ns 35 0,1402770472
  nsichneu 36 0,1
  picojpeg 37 15,81517947
  prime 38 0,1512859304
  qrduino 39 5,196794398
  qsort 40 9,154929577
  qurt 41 50,61619718
  recursion 42 392,3
  rijndael 43 0,1033571948
  select 44 18,33333333
  sglib-arraybinsearch 45 0,2506265664
  sglib-arrayheapsort 46 0,1937984496
  sglib-dllist 47 0,9626955475
  sglib-hashtable 48 2,127659574
  sglib-listinsertsort 49 0,2301495972
  sglib-listsort 50 0,1490312966
  sglib-queue 51 0,1176470588
  sglib-rbtree 52 124,3163341
  slre 53 5,62267658
  sqrt 54 53,11010053
  st 55 42,69062447
  statemate 56 23,75
  stringsearch1 57 3,768115942
  strstr 58 0
  tarai 59 319,2307692
  ud 60 6,034482759
  wikisort 61 29,42135762
